Walk the Random Walk: Learning to Discover and Reach Goals Without Supervision

Learning a diverse set of skills by interacting with an environment without any external supervision is an important challenge. In particular, obtaining a goal-conditioned agent that can reach any given state is useful in many applications. We propose a novel method for training such a goal-conditioned agent without any external rewards or any domain knowledge. We use random walk to train a reachability network that predicts the similarity between two states. This reachability network is then used in building goal memory containing past observations that are diverse and well-balanced. Finally, we train a goal-conditioned policy network with goals sampled from the goal memory and reward it by the reachability network and the goal memory. All the components are kept updated throughout training as the agent discovers and learns new goals. We apply our method to a continuous control navigation and robotic manipulation tasks.

==> fig/maze4rooms_converge.dat <==
topline-mean topline-std oracle-mean oracle-std unsup-mean unsup-std step
17.99843786553704 1.4638223425306338 17.88671045550556 1.6140911420421098 19.897221312435814 0.3409064440371877 0
4.172369028472019 0.6766961637063953 6.622622758550266 0.6552018158687651 8.129870861423816 1.2840542495155483 100050
1.9732284334647345 0.5280778772663582 4.3545303149105035 0.3836706450638164 5.237731107601419 0.642137776930505 200100
1.1018221668293857 0.28466791391740714 3.1326125531639386 0.6521511631524901 3.6569582534050467 0.5351485543603581 300150
0.7908211926617147 0.16266240918536198 2.3225661506961544 0.6206764085264278 3.1129061522676182 0.4794738934627735 400200
0.6398682882302957 0.11105668906519532 1.5993465481544793 0.38328481713792145 2.647931014764497 0.5517310061833942 500250

==> fig/pusher_converge.dat <==
step	topline-mean	topline-std	unsup-mean	unsup-std	graph-mean	graph-std
25000	0.064919874	0.005991154809	0.0662256436	0.005778471656	0.074532886	0.00851644052
50000	0.0330390714	0.01095135156	0.0528507088	0.01869526174	0.0665207662	0.009303566933
75000	0.0202620156	0.001683431057	0.0477300626	0.01724276238	0.0640421076	0.01325879377
100000	0.0185618302	0.001630640908	0.0471884072	0.01700813269	0.0581713508	0.009341589942
125000	0.01486142	0.002339910756	0.041752706	0.01677698442	0.056647943	0.003611204228
150000	0.0132190312	0.002096322777	0.0416521138	0.01945306174	0.0513128148	0.00767469173
175000	0.0105856202	0.0008414825026	0.0347705498	0.01433304727	0.0482814976	0.006533423708
200000	0.0109420062	0.0007779317125	0.0327788122	0.01272841617	0.0457785642	0.004401649221
225000	0.0095569048	0.001489359869	0.028893481	0.01303684515	0.0449006162	0.001715059536
250000	0.0087436296	0.001184237265	0.0284809088	0.01198983408	0.039359095	0.003076934561
275000	0.0082136266	0.001156820657	0.0306838362	0.01254246969	0.039291232	0.005264055548
300000	0.008051258	0.0009560613129	0.025732533	0.01019171335	0.0428850712	0.001816694715
325000	0.007888354	0.001021804143	0.02713382	0.0127678989	0.0367776474	0.004181393303
350000	0.0072837386	0.0008587222479	0.0267190112	0.01241966078	0.0343261736	0.006028241041
375000	0.0074070844	0.001152150753	0.0259452688	0.01330996922	0.0363071716	0.003757597705
400000	0.0064305526	0.0008575272054	0.0232290796	0.01140434411	0.0340114936	0.00706049355
425000	0.006447863	0.0007391718218	0.0214622546	0.008827976274	0.0332780766	0.002564896962
450000	0.0058922654	0.001053078156	0.0222078846	0.01003730969	0.034276827	0.007477211136
475000	0.0059247472	0.0005404394938	0.0232431998	0.01007503517	0.0321014648	0.006577589068
500000	0.0058719114	0.0003896236304	0.0205773252	0.01114800324	0.0304306392	0.00234939952
525000	0.0063160944	0.0006360968132	0.0200097226	0.009390298551	0.031814618	0.006509659336
550000	0.0058432952	0.000776725052	0.018742992	0.009933002823	0.0288119678	0.004448962711
575000	0.0058936542	0.0005068769083	0.0180537958	0.008008504915	0.0256937596	0.004213334242
600000	0.006017966	0.0007548271717	0.0184628864	0.007996912273	0.0274225338	0.005141316464
625000	0.0057081	0.0006740126569	0.0196756932	0.008486636889	0.0271494122	0.005312205801
650000	0.0058706474	0.0006009676281	0.0176071476	0.008053910708	0.0282642108	0.007731254896
675000	0.0049612504	0.0006660560676	0.0173076092	0.007424782424	0.0258379088	0.002905958513
700000	0.0050422582	0.0005933827918	0.021095624	0.009644422377	0.0260073782	0.005440209529
725000	0.00515297	0.0001640507128	0.019881662	0.009328807734	0.0275383058	0.009470630512
750000	0.0054595112	0.000436295308	0.017311508	0.007452486517	0.0251697554	0.00426345165
775000	0.0049791398	0.0004600637985	0.018834259	0.008299603786	0.0260081088	0.005967223162
800000	0.005293544	0.0005664257573	0.0186475448	0.007998230748	0.027266158	0.005927251249
825000	0.0052336392	0.0004851949573	0.0155489674	0.006410780967	0.0255054644	0.004700409143
850000	0.0054719588	0.0005029732974	0.0173812488	0.006300888336	0.0234512492	0.004394034991
875000	0.0046847736	0.000440699033	0.015976591	0.006643894921	0.0246133902	0.002985856543
900000	0.005297893	0.0004179636565	0.0169036128	0.007141670212	0.0240757796	0.006398804655
925000	0.0048210516	0.0006664095711	0.016729818	0.006276574879	0.0232510358	0.003922644471
950000	0.0052172592	0.0007475134158	0.0209727168	0.008657980802	0.025182175	0.003971772801
975000	0.0052070072	0.0003419602931	0.0181891106	0.008091936273	0.0231312672	0.004483694074
1000000	0.0049350684	0.0005540814444	0.0195312528	0.008317570918	0.0242450782	0.003900459485
